Understanding the relation between thermal Sunyaev-Zeldovich decrement and halo mass using the SIMBA and TNG simulations

The relation between the integrated thermal Sunyaev-Zeldovich (tSZ) $y$-decrement versus halo mass ($Y$--$M$) can potentially constrain galaxy formation models, if theoretical and observational systematics can be properly assessed. We investigate the $Y$--$M$ relation in the SIMBA and IllustrisTNG-100 cosmological hydrodynamic simulations, quantifying the effects of feedback, line-of-sight projection, and beam convolution. We find that SIMBA's AGN jet feedback generates strong deviations from self-similar expectations for the $Y$--$M$ relation, especially at $M_{500}<10^{13}M_{\odot}$. In SIMBA, this is driven by suppressed in-halo $y$ contributions owing to lowered halo baryon fractions. IllustrisTNG results more closely resemble SIMBA without jets. Projections of line-of-sight structures weaken these model differences slightly, but they remain significant -- particularly at group and lower halo masses. In contrast, beam smearing at $\textit{Planck}$ resolution makes the models indistinguishable, and both models appear to agree well with $\textit{Planck}$ data down to the lowest masses probed. We show that the arcminute resolution expected from forthcoming facilities would retain the differences between model predictions, and thereby provide strong constraints on AGN feedback.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
